New CAP Reduction Mechanisms for IEEE 802.15.4 DSME to Support Fluctuating Traffic in IoT Systems

In 2015, the IEEE 802.15.4 standard was expanded by the Deterministic and Synchronous Multi-Channel Extension (DSME) to increase reliability, scalability and energy-efficiency in industrial applications. The extension offers a TDMA/FDMA-based channel access, where time is divided into two alternating phases, a contention access period (CAP) and a contention free period (CFP). During the CAP, transmission slots can be allocated offering an exclusive access to the shared medium during the CFP. The fraction $\tau$ of CFP's time slots in a dataframe is a critical value, because it directly influences agility and throughput. A high throughput demands that the CFP is much longer than the CAP, i.e., a high value of the fraction $\tau$, because application data is only sent during the CFP. High agility is given if the expected waiting time to send a CAP message is short and that the length of the CAPs are sufficiently long to accommodate necessary (de)allocations of GTSs, i.e., a low value of the fraction $\tau$. Once DSME is configured according to the needs of an application, the fraction $\tau$ can only assume one of two values and cannot be changed at run-time. In this paper, we propose two extensions of DSME that allow to adopt $\tau$ to the current traffic pattern. We show theoretically and through simulations that the proposed extensions provide a high degree of responsiveness to traffic fluctuations while keeping the throughput high.

==> plots/access_time_data.csv <==
X Y Z

1 1 127.501302083333
2 1 63.5026041666667
3 1 42.1705729166667
4 1 31.5052083333333
5 1 25.1065104166667
6 1 20.8411458333333
7 1 17.7948288690476
8 1 15.5104166666667
9 1 13.7339409722222
10 1 12.3130208333333
11 1 11.1506865530303
12 1 10.1822916666667
13 1 9.36308092948718
14 1 8.66108630952381
15 1 8.05286458333333
16 1 7.52083333333333

1 2 126.506510416667
2 2 62.5130208333333
3 2 41.1861979166667
4 2 30.5260416666667
5 2 24.1325520833333
6 2 19.8723958333333
7 2 16.831287202381
8 2 14.5520833333333
9 2 12.7808159722222
10 2 11.3651041666667
11 2 10.207978219697
12 2 9.24479166666667
13 2 8.43078926282051
14 2 7.73400297619048
15 2 7.13098958333333
16 2 6.60416666666667

1 3 125.515625
2 3 61.53125
3 3 40.2135416666667
4 3 29.5625
5 3 23.178125
6 3 18.9270833333333
7 3 15.8950892857143
8 3 13.625
9 3 11.8628472222222
10 3 10.45625
11 3 9.30823863636364
12 3 8.35416666666667
13 3 7.54927884615385
14 3 6.86160714285714
15 3 6.26770833333333
16 3 5.75

1 4 124.528645833333
2 4 60.5572916666667
3 4 39.2526041666667
4 4 28.6145833333333
5 4 22.2432291666667
6 4 18.0052083333333
7 4 14.9862351190476
8 4 12.7291666666667
9 4 10.9800347222222
10 4 9.58645833333333
11 4 8.4514678030303
12 4 7.51041666666667
13 4 6.71854967948718
14 4 6.04389880952381
15 4 5.46302083333333
16 4 4.95833333333333

1 5 123.545572916667
2 5 59.5911458333333
3 5 38.3033854166667
4 5 27.6822916666667
5 5 21.3278645833333
6 5 17.1067708333333
7 5 14.104724702381
8 5 11.8645833333333
9 5 10.1323784722222
10 5 8.75572916666667
11 5 7.63766571969697
12 5 6.71354166666667
13 5 5.93860176282051
14 5 5.28087797619048
15 5 4.71692708333333
16 5 4.22916666666667

1 6 122.56640625
2 6 58.6328125
3 6 37.3658854166667
4 6 26.765625
5 6 20.43203125
6 6 16.2317708333333
7 6 13.2505580357143
8 6 11.03125
9 6 9.31987847222222
10 6 7.9640625
11 6 6.86683238636364
12 6 5.96354166666667
13 6 5.20943509615385
14 6 4.57254464285714
15 6 4.02942708333333
16 6 3.5625

1 7 121.591145833333
2 7 57.6822916666667
3 7 36.4401041666667
4 7 25.8645833333333
5 7 19.5557291666667
6 7 15.3802083333333
7 7 12.4237351190476
8 7 10.2291666666667
9 7 8.54253472222222
10 7 7.21145833333333
11 7 6.1389678030303
12 7 5.26041666666667
13 7 4.53104967948718
14 7 3.91889880952381
15 7 3.40052083333333
16 7 2.95833333333333

1 8 120.619791666667
2 8 56.7395833333333
3 8 35.5260416666667
4 8 24.9791666666667
5 8 18.6989583333333
6 8 14.5520833333333
7 8 11.624255952381
8 8 9.45833333333333
9 8 7.80034722222222
10 8 6.49791666666667
11 8 5.45407196969697
12 8 4.60416666666667
13 8 3.90344551282051
14 8 3.31994047619048
15 8 2.83020833333333
16 8 2.41666666666667

